Analysis and computations of a stochastic Cahn-Hilliard model for tumor growth with chemotaxis and variable mobility

In this work, we present and analyze a system of PDEs, which models tumor growth by considering chemotaxis, active transport, and random effects. The stochasticity of the system is modelled by random initial data and Wiener noises that appear in the tumor and nutrient equations. The volume fraction of the tumor is governed by a stochastic phase-field equation of Cahn-Hilliard type, and the mass density of the nutrients is modelled by a stochastic reaction-diffusion equation. We allow a variable mobility function and non-increasing growth functions, such as logistic and Gompertzian growth. Via approximation and stochastic compactness arguments, we prove the existence of a probabilistic weak solution and, in the case of constant mobilities, the well-posedness of the model in the strong probabilistic sense. Lastly, we propose a numerical approximation based on the Galerkin finite element method in space and the semi-implicit Euler-Maruyama scheme in time. We illustrate the effects of the stochastic forcing in the tumor growth in several numerical simulations.

==> Figures/mean.txt <==
0.0792570007632
0.0808357065786
0.0823911916947
0.0839152488756
0.0854069654416
0.0868696463694
0.0883081830354
0.0897274892513
0.0911320394109
0.092525838543
0.0939123778304
0.0952945596685
0.096674799144
0.0980551503011
0.0994374240923
0.100823130468
0.10221357589
0.103609904063
0.105013177239
0.106424353932
0.107844284553
0.10927373308
0.110713450468
0.112164123387
0.113626368634
0.115100803329
0.116587991624
0.118088417531
0.119602666528
0.121131262228
0.122674713402
0.124233522568
0.125808107131
0.127398977159
0.129006739667
0.130631753
0.132274438932
0.133935447422
0.135615201066
0.137314061926
0.139032662031
0.14077146784
0.142530869548
0.144311371409
0.14611338011
0.147937222426
0.149783399085
0.151652174659
0.153543709578
0.155458176354
0.157395719204
0.159356224175
0.161339580932
0.163345680009
0.165374381858
0.167425453651
0.169498705852
0.171593993846
0.173711194856
0.175850262618
0.178011129122
0.180193798943
0.182398367044
0.184624974566
0.18687355428
0.189144306606
0.191437292459
0.193752321104
0.19608940479
0.198448403108
0.200828943065
0.203230785226
0.205653519502
0.208096754945
0.210560261108
0.213043609283
0.215546488857
0.218068772801
0.220610134741
0.223170379769
0.225749392765
0.228347006063
0.230963012793
0.233597306171
0.236249871434
0.23892059095
0.241609244291
0.244315732906
0.247039931928
0.249781657317
0.252540916519
0.25531758537
0.258111376921
0.260922181164
0.263749864504
0.266594093317
0.269454491221
0.272330602483
0.275221767095
0.278127390595
0.281046894897


==> Figures/mean2.txt <==
0.0792570007632
0.0812160706893
0.0831429795065
0.0850359439784
0.0868946182669
0.0887197775686
0.0905129766393
0.0922762482727
0.0940118731054
0.0957222215493
0.0974096546523
0.099076459683
0.100724802252
0.102356693909
0.103973977761
0.105578330248
0.107171273061
0.108754189167
0.110328339983
0.111894881318
0.113454875725
0.115009301129
0.116559056569
0.118104965169
0.119647775565
0.121188164731
0.122726744951
0.124264075654
0.12580067758
0.127337044309
0.128873647419
0.130410935727
0.131949331848
0.133489228896
0.135030988393
0.136574940119
0.138121385675
0.139670606048
0.141222870235
0.142778441411
0.144337578085
0.145900530553
0.14746753683
0.149038822054
0.150614600344
0.152195075686
0.153780440686
0.155370875385
0.156966549009
0.158567623907
0.160174259612
0.161786615135
0.163404847983
0.165029112027
0.166659556629
0.168296326119
0.169939557445
0.171589377204
0.173245903303
0.174909252171
0.176579545161
0.178256908022
0.179941464963
0.181633333991
0.183332625916
0.185039446081
0.186753896628
0.188476077106
0.190206085722
0.19194402357
0.19368999846
0.195444122654
0.197206505754
0.198977248741
0.200756442498
0.202544170888
0.204340516479
0.206145566961
0.207959420383
0.209782184944
0.211613971533
0.213454883733
0.215305012386
0.217164438622
0.219033243207
0.2209115151
0.222799353137
0.224696859482
0.226604131757
0.228521262716
0.230448345673
0.232385477532
0.234332756514
0.23629027926
0.238258140775
0.240236435174
0.242225255642
0.244224695305
0.246234848377
0.248255810874
0.250287682316


==> Figures/meanminstd.txt <==
0.0792570007632
0.0796737893833
0.0801175594506
0.0805812187986
0.0810624694231
0.0815615457998
0.0820794498232
0.0826170546391
0.0831749178132
0.0837533590333
0.084352542581
0.0849723898315
0.0856126955259
0.0862731824987
0.0869536442244
0.0876538028008
0.0883734150709
0.0891123190331
0.0898704083374
0.0906475873822
0.0914438733972
0.0922593423268
0.0930940554688
0.0939481400657
0.0948217524759
0.0957150922654
0.0966284100414
0.0975619685946
0.0985160261479
0.0994909792566
0.100487267544
0.101505271908
0.102545415949
0.103608261549
0.10469441783
0.105804446054
0.106939032438
0.108098936708
0.109284883038
0.110497662447
0.111738242376
0.113007521754
0.114306352825
0.115635654486
0.116996315862
0.118389038946
0.119814488137
0.121273132059
0.122765084169
0.124290216728
0.125848060364
0.127437635165
0.129057795349
0.130707400464
0.132385068099
0.134089306387
0.135818787065
0.137572326481
0.139348846405
0.141147472671
0.142967543911
0.144808670564
0.146670712308
0.148553715008
0.150457520149
0.152382330731
0.154328312928
0.156295234702
0.158283163946
0.160291926972
0.162321024884
0.164370136103
0.166438761808
0.168526261419
0.170632287843
0.17275623485
0.174897695532
0.177056401571
0.179231944826
0.181424079578
0.183632679141
0.18585757507
0.188098672604
0.190355851067
0.192629151992
0.194918657587
0.19722419156
0.199545650621
0.201883132077
0.204236568717
0.206605935228
0.208991073842
0.211391576143
0.213807364763
0.216238323631
0.218684046479
0.221144246727
0.223618653884
0.226106708496
0.228608155976
0.231122737926


==> Figures/meanminstd2.txt <==
0.0792570007632
0.080888257143
0.0825077607873
0.0841131039945
0.0857027146071
0.0872757347608
0.0888318961716
0.0903713998997
0.0918948053294
0.0934029315212
0.09489677389
0.0963774317699
0.0978460461603
0.0993037535702
0.100751656956
0.10219081017
0.103622210976
0.105046798831
0.10646545608
0.107879011174
0.109288242035
0.110693878601
0.112096603883
0.113497053132
0.114895812563
0.116293419737
0.117690366564
0.119087105012
0.120484054407
0.121881608026
0.123280137631
0.12467999602
0.126081518002
0.127485019865
0.128890796692
0.130299118336
0.131710227528
0.133124343293
0.134541668762
0.13596239865
0.137386722554
0.138814824529
0.140246881669
0.141683062961
0.143123528149
0.144568427588
0.14601790247
0.147472084175
0.148931095222
0.15039505118
0.15186406111
0.153338227986
0.154817651725
0.156302434628
0.157792684655
0.159288512071
0.160790020433
0.162297298864
0.163810424209
0.165329472273
0.166854527722
0.168385684312
0.169923035745
0.171466666596
0.173016651445
0.174573060876
0.17613596782
0.177705449485
0.179281586442
0.18086446231
0.18245416244
0.1840507697
0.185654361475
0.187265010849
0.18888278935
0.190507769059
0.192140023389
0.193779627398
0.195426659503
0.197081203443
0.198743345998
0.200413169615
0.202090748806
0.203776154837
0.205469462123
0.20717075075
0.20888010318
0.210597597499
0.212323305974
0.214057301427
0.215799663542
0.217550478648
0.219309835003
0.221077817119
0.222854502242
0.224639961027
0.226434261206
0.228237473265
0.230049673949
0.231870944871
0.233701368764


==> Figures/meanminstdnut.txt <==
0.758047829879
0.758137996937
0.758235391124
0.758335830322
0.758436241984
0.758534549927
0.758629404774
0.758719957121
0.758805704194
0.758886433198
0.758962113015
0.759032830252
0.759098703989
0.759159908723
0.759216687068
0.759269241548
0.75931778338
0.759362513233
0.759403645828
0.759441335133
0.759475770827
0.759507126525
0.759535562224
0.759561225455
0.7595842403
0.75960474468
0.759622860345
0.759638677316
0.759652261548
0.759663765071
0.759673306686
0.759680948031
0.759686739495
0.759690853426
0.759693380344
0.759694315772
0.759693795483
0.759691967419
0.759688847307
0.75968456199
0.759679320145
0.759673218963
0.759666400947
0.759659153753
0.759651726208
0.759644410445
0.759637634734
0.759631857693
0.759627539524
0.759625182156
0.759625280591
0.759628184201
0.759634147351
0.759643336247
0.759655696067
0.759671093892
0.759689319991
0.759710013434
0.759732815649
0.759757312762
0.759783102907
0.759809793225
0.759837180362
0.759865050197
0.75989322992
0.759921917765
0.759951086868
0.759980789788
0.760011290574
0.760042626505
0.760074894114
0.760108271076
0.760142652208
0.760177983567
0.760214252066
0.760251190185
0.760288784852
0.760326991585
0.760365661256
0.760404751508
0.760444313941
0.7604843294
0.760524697348
0.760565318301
0.760606226605
0.760647529032
0.760689252794
0.760731659245
0.760775190143
0.760820192932
0.760866923445
0.76091520839
0.760964903372
0.761016145485
0.761069037002
0.761123493128
0.761179568415
0.761237387151
0.761296563206
0.761357056646


==> Figures/meanminstdnut2.txt <==
0.758047829879
0.758183533857
0.758323957145
0.758466011798
0.758607136557
0.758745350823
0.758879222694
0.759007795443
0.759130501131
0.759247073131
0.759357475829
0.759461847356
0.759560447231
0.759653610624
0.7597417103
0.759825127649
0.759904232507
0.759979370574
0.760050858075
0.76011898271
0.760184009315
0.760246187676
0.760305757875
0.760362949953
0.760417980259
0.760471048055
0.760522333149
0.760571994852
0.760620172672
0.760666988177
0.760712547892
0.760756946868
0.760800273852
0.760842618748
0.760884076735
0.760924743956
0.760964708161
0.761004042594
0.761042806979
0.761081051912
0.761118821582
0.761156154195
0.761193084273
0.761229647513
0.76126588264
0.761301830822
0.761337532408
0.761373021458
0.761408328082
0.761443483819
0.761478519856
0.761513459066
0.761548309984
0.761583072822
0.761617755473
0.761652384978
0.761687000809
0.761721632413
0.761756286071
0.761790954115
0.761825635269
0.76186034722
0.761895118701
0.761929972441
0.761964919046
0.761999963643
0.76203511331
0.762070374652
0.762105748125
0.762141234101
0.762176842841
0.762212591495
0.762248496049
0.762284569362
0.762320822804
0.762357268892
0.762393918128
0.762430771046
0.762467818628
0.762505058008
0.762542504745
0.762580182255
0.762618105907
0.762656280166
0.762694705765
0.762733392292
0.762772363872
0.762811644284
0.762851239548
0.762891139201
0.762931331975
0.76297182069
0.7630126274
0.763053782503
0.763095311545
0.763137228996
0.763179537074
0.763222236623
0.763265336011
0.763308847033


==> Figures/meannut.txt <==
0.758047829879
0.758194728813
0.758351345965
0.758510823734
0.7586679771
0.758819494681
0.758963490878
0.759099012088
0.759225735128
0.759343788866
0.759453532934
0.759555433015
0.759649989338
0.759737755947
0.759819301807
0.759895144244
0.759965751889
0.76003154685
0.7600929554
0.760150361669
0.760204104833
0.760254472624
0.760301786301
0.760346312431
0.760388298957
0.76042800178
0.760465577803
0.760501176582
0.760535004866
0.760567206646
0.760597974643
0.760627424043
0.760655615541
0.76068276465
0.760709054643
0.760734415445
0.76075900063
0.760783019828
0.760806444654
0.760829343159
0.760851921644
0.760874236904
0.760896388773
0.760918526014
0.760940656815
0.760962900447
0.760985490661
0.761008520519
0.761032072542
0.761056299868
0.76108137495
0.761107379407
0.761134388285
0.76116246753
0.761191654902
0.761221967159
0.76125333859
0.761285704152
0.761319040933
0.761353328559
0.761388475554
0.761424433788
0.761461221976
0.76149881482
0.76153716535
0.761576468716
0.761616737576
0.761657986681
0.761700387537
0.761743989948
0.761788844648
0.76183498926
0.761882362193
0.76193097118
0.761980826094
0.762031718471
0.762083640643
0.762136636702
0.76219062397
0.762245598494
0.762301578338
0.762358493739
0.762416208353
0.762474747701
0.762534387047
0.762595159598
0.762657159729
0.762720321916
0.762784262748
0.762848533295
0.762912845525
0.762977014206
0.763040814602
0.76310411633
0.7631671093
0.763230088698
0.763293110078
0.763355979152
0.76341813743
0.763479458598


==> Figures/meannut2.txt <==
0.758047829879
0.75820074835
0.75835887437
0.758518353621
0.758676028549
0.758829546659
0.758977312636
0.759118361586
0.759252212998
0.759378735357
0.759498047995
0.759610449898
0.759716356842
0.759816245501
0.759910608144
0.759999921771
0.760084630268
0.760165135874
0.760241798946
0.760314944098
0.76038486878
0.760451851586
0.760516158089
0.760578041746
0.760637739755
0.760695466127
0.760751405242
0.76080571008
0.76085850764
0.760909908967
0.760960018249
0.761008937916
0.761056770936
0.761103621587
0.761149592806
0.761194778872
0.761239258621
0.761283094157
0.761326335042
0.761369025934
0.761411212582
0.761452941083
0.761494253845
0.761535190395
0.761575792533
0.761616106796
0.761656179693
0.761696050549
0.761735749375
0.761775298414
0.76181471609
0.761854022331
0.76189323907
0.761932387928
0.761971491378
0.762010577302
0.762049678349
0.762088820997
0.762128016713
0.762167266866
0.762206576246
0.762245959973
0.762285439602
0.762325038099
0.762364777251
0.762404677727
0.762444758192
0.762485028569
0.762525485003
0.762566117078
0.762606924646
0.762647925884
0.762689151643
0.762730634158
0.762772396287
0.762814447147
0.762856783143
0.762899392083
0.762942264743
0.762985407807
0.763028844323
0.76307260182
0.763116699591
0.763161144593
0.763205937847
0.763251083971
0.763296596484
0.763342491051
0.763388772657
0.763435435293
0.763482476613
0.763529910972
0.763577763297
0.76362605303
0.76367478998
0.763723980036
0.763773629278
0.763823747517
0.763874346225
0.763925430747


==> Figures/meanplustd.txt <==
0.0792570007632
0.0819976237739
0.0846648239388
0.0872492789526
0.0897514614602
0.0921777469389
0.0945369162476
0.0968379238634
0.0990891610086
0.101298318053
0.10347221308
0.105616729505
0.107736902762
0.109837118103
0.11192120396
0.113992458136
0.116053736709
0.118107489092
0.12015594614
0.122201120482
0.124244695708
0.126288123832
0.128332845468
0.130380106708
0.132430984793
0.134486514393
0.136547573207
0.138614866467
0.140689306908
0.142771545198
0.14486215926
0.146961773227
0.149070798313
0.15118969277
0.153319061503
0.155459059945
0.157609845426
0.159771958136
0.161945519094
0.164130461404
0.166327081686
0.168535413927
0.170755386272
0.172987088332
0.175230444357
0.177485405906
0.179752310033
0.182031217258
0.184322334987
0.186626135981
0.188943378044
0.191274813184
0.193621366516
0.195983959554
0.198363695618
0.200761600914
0.203178624639
0.205615661211
0.208073543307
0.210553052565
0.213054714333
0.215578927321
0.218126021781
0.220696234123
0.22328958841
0.225906282481
0.22854627199
0.231209407505
0.233895645634
0.236604879245
0.239336861245
0.24209143435
0.244868277196
0.247667248471
0.250488234374
0.253330983716
0.256195282182
0.259081144031
0.261988324655
0.26491667996
0.26786610639
0.270836437056
0.273827352983
0.276838761275
0.279870590877
0.282922524314
0.285994297021
0.289085815191
0.292196731779
0.295326745917
0.29847589781
0.301644096898
0.304831177699
0.308036997565
0.311261405376
0.314504140155
0.317764735715
0.321042551082
0.324336825694
0.327646625215
0.330971051869


==> Figures/meanplustd2.txt <==
0.0792570007632
0.0815438842355
0.0837781982257
0.0859587839624
0.0880865219268
0.0901638203763
0.0921940571071
0.0941810966457
0.0961289408815
0.0980415115773
0.0999225354146
0.101775487596
0.103603558344
0.105409634248
0.107196298567
0.108965850326
0.110720335146
0.112461579504
0.114191223886
0.115910751463
0.117621509415
0.119324723658
0.121021509255
0.122712877205
0.124399738566
0.126082909724
0.127763123339
0.129441046297
0.131117300754
0.132792480591
0.134467157207
0.136141875434
0.137817145694
0.139493437927
0.141171180095
0.142850761901
0.144532543822
0.146216868803
0.147904071709
0.149594484172
0.151288433615
0.152986236578
0.154688191991
0.156394581148
0.158105672538
0.159821723784
0.161542978901
0.163269666595
0.165002002797
0.166740196635
0.168484458114
0.170235002283
0.17199204424
0.173755789426
0.175526428604
0.177304140167
0.179089094458
0.180881455544
0.182681382397
0.184489032068
0.1863045626
0.188128131733
0.189959894182
0.191800001386
0.193648600388
0.195505831286
0.197371825435
0.199246704726
0.201130585001
0.20302358483
0.20492583448
0.206837475608
0.208758650032
0.210689486633
0.212630095645
0.214580572717
0.216541009569
0.218511506524
0.220492181263
0.222483166445
0.224484597068
0.226496597851
0.228519275966
0.230552722408
0.232597024291
0.23465227945
0.236718603094
0.238796121466
0.240884957539
0.242985224006
0.245097027804
0.247220476415
0.249355678025
0.251502741402
0.253661779307
0.255832909321
0.258016250078
0.260211917345
0.262420022805
0.264640676877
0.266873995869


==> Figures/meanplustdnut.txt <==
0.758047829879
0.75825146069
0.758467300806
0.758685817146
0.758899712216
0.759104439435
0.759297576982
0.759478067054
0.759645766062
0.759801144534
0.759944952853
0.760078035779
0.760201274686
0.760315603171
0.760421916546
0.760521046939
0.760613720398
0.760700580468
0.760782264971
0.760859388206
0.760932438839
0.761001818724
0.761068010378
0.761131399407
0.761192357613
0.76125125888
0.761308295262
0.761363675849
0.761417748183
0.76147064822
0.761522642601
0.761573900054
0.761624491587
0.761674675874
0.761724728943
0.761774515118
0.761824205777
0.761874072236
0.761924042001
0.761974124328
0.762024523143
0.762075254845
0.7621263766
0.762177898275
0.762229587422
0.76228139045
0.762333346587
0.762385183345
0.762436605559
0.76248741758
0.762537469309
0.762586574613
0.76263462922
0.762681598813
0.762727613736
0.762772840426
0.762817357189
0.762861394869
0.762905266217
0.762949344356
0.762993848201
0.763039074351
0.76308526359
0.763132579442
0.763181100779
0.763231019668
0.763282388284
0.763335183574
0.763389484501
0.763445353391
0.763502795182
0.763561707444
0.763622072178
0.763683958793
0.763747400121
0.763812246757
0.763878496433
0.763946281818
0.764015586683
0.76408644548
0.764158842735
0.764232658078
0.764307719359
0.7643841771
0.76446254749
0.764542790163
0.764625066664
0.764708984587
0.764793335353
0.764876873658
0.764958767605
0.765038820022
0.765116725832
0.765192087176
0.765265181598
0.765336684268
0.765406651741
0.765474571153
0.765539711655
0.765601860551


==> Figures/meanplustdnut2.txt <==
0.758047829879
0.758217962844
0.758393791595
0.758570695444
0.758744920541
0.758913742496
0.759075402578
0.759228927728
0.759373924864
0.759510397583
0.759638620161
0.759759052439
0.759872266453
0.759978880378
0.760079505988
0.760174715893
0.76026502803
0.760350901174
0.760432739817
0.760510905486
0.760585728245
0.760657515495
0.760726558302
0.760793133539
0.76085749925
0.760919884199
0.760980477334
0.761039425308
0.761096842607
0.761152829756
0.761207488605
0.761260928964
0.761313268019
0.761364624427
0.761415108877
0.761464813787
0.761513809081
0.761562145721
0.761609863105
0.761656999955
0.761703603583
0.761749727972
0.761795423418
0.761840733277
0.761885702427
0.761930382769
0.761974826979
0.762019079641
0.762063170668
0.76210711301
0.762150912324
0.762194585595
0.762238168156
0.762281703033
0.762325227282
0.762368769626
0.762412355889
0.762456009582
0.762499747355
0.762543579616
0.762587517223
0.762631572725
0.762675760503
0.762720103757
0.762764635455
0.762809391812
0.762854403074
0.762899682485
0.762945221881
0.762991000056
0.76303700645
0.763083260273
0.763129807237
0.763176698955
0.763223969769
0.763271625403
0.763319648157
0.76336801312
0.763416710858
0.763465757606
0.763515183901
0.763565021385
0.763615293276
0.763666009021
0.763717169928
0.76376877565
0.763820829097
0.763873337819
0.763926305766
0.763979731386
0.76403362125
0.764088001255
0.764142899193
0.764198323558
0.764254268416
0.764310731076
0.764367721482
0.764425258411
0.764483356438
0.764542014461

